K*0(892) and phi(1020) resonance production at RHIC

The measurement of resonance production in ultrarelativistic heavy-ion collisions provides a glimpse of the hadronic medium properties and its evolution at different stages. Resonances decaying into hadrons are used to estimate the time span and hadronic interaction cross section in the hadronic phase between chemical and kinetic freeze-out. Specifically, the comparison of K*0(892) and phi(1020) resonances is interesting as the lifetimes of these particles differ by about a factor of 10. Moreover, the nuclear modification factor and azimuthal anisotropy measurements of mesonic resonances, which measure parton energy loss in medium and reflect partonic collectivity, can also probe particle-species and mass ordering. The K*0(892) and phi(1020) resonance production at mid-rapidity (|y|<0.5), measured in high energy (Au+Au, Cu+Cu, d+Au and p+p) collisions at RHIC with STAR experiment, reconstructed by their hadronic decay in Kpi and KK, respectively, are discussed. Mesons' spectra, yields, mean transverse momentum, nuclear modification factor, and azimuthal anisotropy are discussed as a function of centrality and collision energy.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

